GeoFlood (v1.0.0): Computational model for overland flooding

This paper presents GeoFlood, a new open-source software package for solving the shallow-water equations (SWE) on a quadtree hierarchy of mapped, logically Cartesian grids managed by the parallel, adaptive library ForestClaw (Calhoun and Burstedde, 2017). The GeoFlood model is validated using standard benchmark tests from Neelz and Pender (2013) as well as the historical Malpasset dam failure. The benchmark test results are compared against those obtained from GeoClaw (Clawpack Development Team, 2020) and the software package HEC-RAS (Hydraulic Engineering Center River Analysis System, Army Corps of Engineers) (Brunner, 2018). The Malpasset outburst flood results are compared with those presented in George (2011) (obtained from the GeoClaw software), model results from Hervouet and Petitjean (1999), and empirical data. The comparisons validate GeoFlood's capabilities for idealized benchmarks compared to other commonly used models as well as its ability to efficiently simulate highly dynamic floods in complex terrain, consistent with historical field data. Because it is massively parallel and scalable, GeoFlood may be a valuable tool for efficiently computing large-scale flooding problems at very high resolutions.

==> README_copernicus_package_7_2.txt <==
File: README_copernicus_package_7_2.txt
-------------------------------------------------------------------------
This is a README file for the Copernicus Publications LaTeX Macro Package 
copernicus_package.zip in the version 7.2, 9 January 2023
-------------------------------------------------------------------------
It consists of several files, each with its separate copyright.
This specific archive is collected for journals published by 
Copernicus Publications (Copernicus GmbH).

Copyright (C) 2023 Copernicus GmbH

E-mail: publications@copernicus.org
URL:   	https://publications.copernicus.org



Content:
- copernicus.cls: The LaTeX2e class file designed for Copernicus Publications journals. Current Version 10.1.4, 5 December 2022
- copernicus.cfg: The configuration file containing journal-specific information used by the class file. Last update 9 January 2023
- copernicus.bst: The bibliographic style file for BibTeX. Current Version 1.4, March 2022 
- pdfscreencop.sty / pdfscreen.sty
- template.tex: A LaTeX template in journal style.
